An Empirical reionization history model inferred from the low-redshift Lyman continuum survey and the star-forming galaxies at $z>8$

We present a new analysis of the rest-frame UV and optical spectra of a sample of three $z>8$ galaxies discovered behind the gravitational lensing cluster RX\,J2129.4+0009. We combine these observations with $z>7.5$ galaxies from the literature, for which similar measurements are available. As already pointed out in other studies, the high [\oiii]$\lambda$5007/[\oii]$\lambda$3727 ratios ($O_{32}$) and steep UV continuum slopes ($\beta$) are consistent with the values observed for low redshift Lyman continuum emitters, suggesting that such galaxies contribute to the ionizing budget of the intergalactic medium. We construct a logistic regression model to estimate the probability of a galaxy being a Lyman continuum emitter based on the measured \MUV, $\beta$, and $O_{32}$. Using this probability and the UV luminosity function, we construct an empirical model that estimates the contribution of high redshift galaxies to reionization. The preferred scenario in our analysis shows that at $z\sim8$, the average escape fraction of the galaxy population (i.e., including both LyC emitters and non-emitters) varies with \MUV, with intermediate UV luminosity ($-19<M_{UV}<-16$) galaxies having larger escape fraction. Galaxies with faint UV luminosity ($-16<M_{UV}<-13.5$) contribute most of the ionizing photons. The relative contribution of faint versus bright galaxies depends on redshift, with the intermediate UV galaxies becoming more important over time. UV bright galaxies, although more likely to be LCEs at a given log($O_{32}$) and $\beta$, contribute the least of the total ionizing photon budget.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
